Quiet, but not silent: Uncovering quiescent state properties of two transient High Mass X-ray binaries

We present the first set of broadband spectral and timing studies of two transient X-ray pulsars, MXB 0656-072 and MAXI J1409-619 using NuSTAR observations conducted during quiescence. Despite being captured at one of their lowest luminosity states, both these targets show signs of ongoing low-level accretion. Results from the time-averaged spectral analysis indicate for the first time, the presence of a strong soft power law component along with thermal emission from the neutron star hot spots. For both targets, the quiescent thermal X-ray emission is consistent with the deep crustal heating model. In MXB 0656-072, we do not detect any pulsations or indications of a cyclotron line during quiescence. However, in MAXI J1409-619 we detect strong pulsations at 502 s with a pulsed fraction of $\sim$66%, which adds this pulsar to the list of a handful of quiescent-state pulsating systems.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
